A Transactional Perspective on Execute-order-validate Blockchains

Smart contracts have enabled blockchain systems to evolve from simple cryptocurrency platforms, such as Bitcoin, to general transactional systems, such as Ethereum. Catering for emerging business requirements, a new architecture called execute-order-validate has been proposed in Hyperledger Fabric to support parallel transactions and improve the blockchain's throughput. However, this new architecture might render many invalid transactions when serializing them. This problem is further exaggerated as the block formation rate is inherently limited due to other factors beside data processing, such as cryptography and consensus. In this work, we propose a novel method to enhance the execute-order-validate architecture, by reducing invalid transactions to improve the throughput of blockchains. Our method is inspired by state-of-the-art optimistic concurrency control techniques in modern database systems. In contrast to existing blockchains that adopt database's preventive approaches which might abort serializable transactions, our method is theoretically more fine-grained. Specifically, unserializable transactions are aborted before ordering and the remaining transactions are guaranteed to be serializable. For evaluation, we implement our method in two blockchains respectively, FabricSharp on top of Hyperledger Fabric, and FastFabricSharp on top of FastFabric. We compare the performance of FabricSharp with vanilla Fabric and three related systems, two of which are respectively implemented with one standard and one state-of-the-art concurrency control techniques from databases. The results demonstrate that FabricSharp achieves 25% higher throughput compared to the other systems in nearly all experimental scenarios. Moreover, the FastFabricSharp's improvement over FastFabric is up to 66%.

==> reviews/rebuttal.txt <==
R4D1: 1) Our work is orthogonal to FastFabric [19] which optimizes the system-level performance, while we optimize the transaction flow of EOV blockchains (e.g. Fabric and Fabric++). We did consider FastFabric and benchmarked it on our setup. We observed their reported 6~7x speedup. However,

- FastFabric's high-performance trades-off resilience. In our measurements with vanilla Fabric, state and block persistence makes up 3/4 of the critical path. FastFabric improves by dumping states into volatile memory and storing states asynchronously on a remote storage server. But these optimizations affect resilience (see https://lists.hyperledger.org/g/perf-and-scale-wg/message/536). For example, suppose a FastFabric node, after replying to clients, crashes, and its remote storage request is lost. Hence, FabricFabric can not even tolerate crash failures, let alone Byzantine failures. 

- FastFabric does not perform well under real-world workloads. In [19], its high throughput is achieved under the impractical condition of only "non-conflicting and valid transactions" (see Paragraph 2 of Sec 4 in [19]). However, FastFabric's speedup is low under our transactional workload in Table 2, which better reflects a production environment. We observe in our setup over 95% of transactions are aborted by FastFabric when the request rate is above 4k tps, resulting in an effective throughput below 100 tps, compared to about 400 tps of vanilla Fabric. 

Due to the above reasons, we use vanilla Fabric instead of FastFabric as the starting point. 

2) We choose the standard approach by presenting the theory first and then the implementation. Furthermore, our theoretical approach applied to blockchains is a major contribution. This can be of interest to the transaction management community of SIGMOD. The design and correctness of our algorithms in Sec 3 are based directly on the theory. The implementation is clearly described in Sec 4, including Algos 4, 5.

R6D1-2-3: We will fix these problems in the revised paper.

R6D4: Correct. We emphasize that even after reaching consensus, transactions in Hyperledger Fabric can still contain conflicting states on read/write sets. Algo 2 rearranges them in an ordering that can abort as fewer transactions as possible.

R6D5: We agree that our current experiment on one peer and one orderer is not representative enough. We will conduct experiments with more peers and more orderers when revising the paper. 
  
R6D6: We will conduct an experiment with a fairer scheme where the best block size for each system (Fabric++ and Fabric#) is used.

R7D1: First, we acknowledge the design goal of Hyperledger Fabric cited by the reviewer and argue that our approach does not fully contradict it. We perform the reordering of the transactions after the orderers establish the order. It's possible to move the reordering from orderers to peers, that is, from ordering to validation phase. Peers maintain the blockchain's state anyway. Rather than a design issue, it is our implementation choice to do reordering in orderers for two reasons: (i) to keep the orderer-peer communication overhead low and (ii) for a fair comparison with Fabric++ which also implements reordering in the orderers.  

For the performance-security tradeoff, we argue that the security model of a permissioned blockchain (e.g. Fabric/Fabric++/FastFabric) is more relaxed compared to a public blockchain (e.g. Bitcoin), to improve the performance. Depending on the attacker's power, we agree that transaction manipulation may be possible. An analysis of the vulnerabilities and our mitigation solutions (e.g. hiding transaction contents and ordering based only on their hashes) would enrich the paper and we plan to include it in our future revision.

R7D2-3: In Figure 2, diamond, square, and circle on arrows mean the transaction's start, commit, and read/write operations, respectively. The red and blue coloring scheme applies only to Table 1. We will make them clear in the revised paper.


==> reviews/sigmod-20-response.txt <==
We thank all reviewers for their insightful evaluations. 
We answer to the main concerns raised by each reviewer as follows.

==========================================================

## Reviewer #4

- Q: Why are there theorems about previous systems like Fabric or Fabric++,
  rather than just Fabric#?

  A: We present these theorems to describe the background of Fabric or Fabric++,
  which is needed to compare them, theoretically, with our system FarbicX.

- Q: I was also not convinced that the theory here (using reads and writes) will
  deal with the sort of smart contract (general program in a Turing-complete
  language) that is really found in the blockchain.

  <TO CONFIRM> @RPC: does smart contracts has anything to do with transaction
  here?

- Q: I didn't see a clear presentation of the actual protocol of Fabric#. I'd
  prefer a simple pseudocode, the theory can then follow...

  <CONFUSED> Trung: This guy wants us to present the pseudo code and
  implementation before the theory. How can one describe an implementation
  without explain first about the background? Also, the review #6 says: The
  presentation is clear and the paper easy to read and follow.

- Q (point R1): "Get performance comparable to start of art (eg 20,000
  transactions per second, as reported for FastFabric); an ideal approach would
  be to start with FastFabric and introduce the new ideas from this paper into
  that system."

The techniques used in FastFabric are complementary to our approach. For the revision, we will implement our approach on top of FastFabric and present the experimental results. On the other hand, we still need to compare our approach with Fabric++ because this is the closest related work. Both Fabric# (our approach) and Fabric++ deal with the transaction management part of Fabric, while FastFabric introduces a series of optimizations targeting the ordering process, transaction endorsement, data structure optimizations, caching, among others.

  <TO ANSWER>: wait the for experiment result of FastFabric.

- Q (point R2): "Restructure the paper so there is a very clear self-contained
  statement of the design proposed that could be naturally implemented; then do
  theory and proofs needed for understanding that design, and remove material
  that is actually about Fabric or Fabric++."

In this paper, we adopt a bottom-up approach where we start by presenting the background and analyzing the existing systems from a theoretical perspective, before presenting our algorithms and their implementation. We argue that the theory is useful for the SIGMOD community, especially for people interested in transaction management. The theory helps showing the correctness of our approach. In a revision, we will add an overview of our design before going deep into the theory.

  <CONFUSED> Trung: I don't agree with this suggestion of the reviewer. This
  suggestion is only suitable for common data structure and algorithms.

==========================================================

Reviewer #6

- Comments D1, D2, D3 on Theorems 3.8, 3.19, and cycle detection.

  Thanks for your suggestions. We will fix these problems when revising the paper.

  // Trung: to save space, I think we can also drop these questions and answers.

- Comment D4: About running Algorithm 2 on the ordering of transactions that arrive after consensus.

  Yes, the reviewer's understanding is correct. We want to clarify that even after reaching consensus, transactions in Hyperledger Fabric can still contain conflicting states on read/write sets. Our Algorithm 2 will help to rearrange them in an ordering that can abort less transactions as possible.

- Comment D5: About conducting more experiment with more peers and more orderers (ordering nodes), and whether Fabric# still obtained good performance significant in that context.
  
  We agree that our current experiment of one peer and one orderer is not representative enough. We will conduct more experiment with more peers and more orderers when revising the paper.

  Furthermore, we observed from our experiment and also other papers (TODO: need citation) that in Hyperledger Fabric, the main bottleneck is not in the consensus phase, but is in the validation phase (which happens after the ordering phase). Moreover, when more orderers are experimented, information about transaction ordering is replicated over all orderers. Therefore, our approach will still perform well even if more nodes are considered.
  
- Comment D6: About a fairer scheme that uses the best block size for each system (Fabric++ and Fabric#).

  We agree with the reviewer. We will conduct more experiments with the best block size for both Fabric++ and FarbicX.

==========================================================

Reviewer #7

D1:
First, we acknowledge the design goal of Hyperledger Fabric cited by the reviewer and argue that our approach does not fully contradict it. We perform the reordering of the transactions after the orderers establish the order. Hence, it is possible to move the reordering from the orderers to the peers, that is, from ordering to validation phase. The peers maintain the blockchain's state anyway. Rather than a design issue, it is our implementation choice to do the reordering in the orderers for two reasons: (i) to keep the communication overhead between orderers and peers low and (ii) for a fair comparison with Fabric++ which also implements reordering in the orderers. By moving the reordering to the peers, many invalid transactions will be forwarded by to the peers, wasting bandwidth.

For the second issue, related to the performance-security tradeoff, we argue that the security model of a permissioned blockchain (e.g. Fabric/Fabric++/FastFabric) is more relaxed compared to a public blockchain (e.g. Bitcoin), in order to improve the performance. Depending on the power of the attacker, transaction manipulation may be possible. If the attacker is a simple user that observes the transactions when they are committed by the peers, it is too late to manipulate them during reordering (in this case, Txn3 is already committed and no new transaction can invalidate it). If the attacker is an ordering node that can see transactions on-the-fly, it may act as a client and issue new transactions to invalidate existing transactions. However, the new transactions need to reach the reordering phase very fast in order to invalidate the target transactions. An analysis of how fast the attacker needs to be is interesting and could be performed for the revision. The discussion of performance-security tradeoff is useful and we plan to allocate a few paragraphs if a revision is granted.

D2:
In Figure 2 and throughout the paper, diamond, square, and circle on arrows mean the transaction's start, commit, and read/write operations, respectively. We will make this clear in the revised paper.

D3:
This red and blue coloring scheme applies only to Table 1. We will make this clear in the revised paper.

==============================================
RPC: 
R1D1 (On FastFabric): Our work is orthogonal to theirs, as we have clarified their differences in Paragraph 5 In Sec 1: These works are optimizing on the system-level performance, while we are optimizing on the txn workflow of EOV blockchains, which Fabric++ also belongs to. 

We did consider FastFabric as the building block. We performed its benchmarks on our setup and observed the reported speedup on conflict-free txns(from 700tps to 4ktps). However: 
* FastFabric's superb performance is at the cost of resilience. State and block persistence makes up three-quarters of the original Fabric's critical path. FastFabric saves them by dumping states into volatile in-memory map and storing states asynchronously on the remote storage server. Suppose the FastFabric node, after replying to clients, crashes and its remote storage request is lost. Hence, FabricFabric even can not tolerate crash failure, let alone byzantine. Our argument can be compounded by this third-party post https://lists.hyperledger.org/g/perf-and-scale-wg/message/536.
* FastFabric's speedup is not remarkable under our default transactional workload in Table 2. We observe over 90% of transactions are aborted when the raw throughput is peaked at 4k tps (500tps for effective throughput), as more concurrent txns exaggerate the conflicts. 
* Another challenge on FastFabric adoption is its in-memory state. We require the snapshot view of the state(Sec 4.1). It is not scalable to manage multiple versions of multiple keys all in memory. 

Given the fact that transactional workload and hostile environment are more close to the blockchain production environment, we believe it is more appropriate to focus more on Fabric++ instead of FastFabric. And non-trivial improvement on Fabric++ is enough to demonstrate our contribution. 

R1D1(On Paper Organization): We believe our bottom-up organization is good for readability. We first explain theory (our major contribution instead of implementation), which provides a solid background for later implementation. We borrow the 'concurrency' from OCC based on the intuition that our blockchain version and OCC timestamp share properties (). Theoretical Alg 2&3 in Sec 3 are based upon the traditional transactional graph. It is until in Sec 4 when we instantiate the graph (with bloom filters) in Alg4&5.

==> reviews/sigmod-20-reviews-after-response.txt <==
Paper ID: 286
Paper Title: A Transactional Perspective on Execute-order-validate Blockchains

============================================
Reviewer #4

Questions
1. Overall evaluation: Weak Reject

2. Reviewer's confidence: Some Familiarity

3. Novelty: Medium

4. Importance: select all that apply: None of the above

5. Summary of contribution (in a few sentences)

Proposes (and implements and measures) a variant on the processing in the Hyperledger Fabric blockchain, in which some ideas from concurrency control are exploited, in order to choose a transaction order within the block, that reduces the number of transactions that abort during block validation.

6. List 3 or more strong points, labeled S1, S2, S3, etc.

S1. It is good to see concurrency theory applied to blockchain processing.

S2. It is good that the system is implemented and measured carefully

7. List 3 or more weak points, labeled W1, W2, W3, etc.

W1. The improved system has performance that is very far from the best performance reported in recent literature; so it's unclear that they ideas have much significance.

8. Detailed evaluation. Number the paragraphs (D1, D2, D3, etc.)

Original review:

D1. This paper is one of several whose starting point is the well-know permissioned blockchain platform Hyperledger Fabric (developed by IBM people). [29] in SIGMOD last year already improved on Fabric, and now this paper improves further. However, the improvement here is 4x or often less. However [19] (which is not just an arxiv paper, it has appeared in IEEE ICBC in 2019) presented fastFabric, which does some fairly standard changes known in the systems community, and gets much more than an order of magnitude better: the title refers to "20,000 transactions per second". It may indeed be fair to say, as this paper does, that FastFabric techniques may not apply to other blockchains, while these reordering techniques could be general; none-the-less, I can't see these new techniques being of interest unless they can actually appear and make a difference in a best-performance design. So I think the authors really need to get performance that matches or betters that from FastFabric, before expecting SIGMOD readers to be adopting the ideas.

I also found the paper very poorly constructed. There was lots of general theory, in definitions which I found unconvincing or imprecise, and even "proofs" that were about the properties of previous systems like Fabric or Fabric+, rather than giving insight into Fabric# which is the actual contribution here. As an example, the paper redefines the notion of "concurrent" to be based on the versions read, rather than as traditional on the actual real-time of start and completion; this makes many more transactions possibly "concurrent" and I am unsure that this fits well with our intuition. I was also not convinced that the theory here (using reads and writes) will deal with the sort of smart contract (general program in a Turing-complete language) that is really found in the blockchain.

Most seriously, I didn't see a clear presentation of the actual protocol of Fabric#, in pseudocode whose operation I could envision someone implementing. Instead the description refers to lots of the theory. I'd prefer a simple pseudocode, expressed with variables of traditional types (maybe the data might be as sophisticated as graphs, but with clear indications of how these are updated on each event). The theory can then follow, to demonstrate the correctness of the algorithm; but one should need to dive into the theory in order to know what the implementation actually does.

Additional comments after reading author feedback.

A1. The feedback claims that the concurrency-control techniques here are orthogonal to the system-oriented ones of FastFabric. This is a crucial issue, and I want to see this demonstrated, or at least convincingly argued. Conceptually, the orthogonality is clear (the changes operate at different levels; so one could directly apply the proposed changes to ordering in FastFabric) but it remains to be seen whether the performance changes (the fact that the overhead of the extra computations when ordering is outweighed by the gains from increased success in validation) are still the case when the other parts of the system are much faster, as in FastFabric when contention is low. I acknowledge the comments in author feedback, that FastFabric doesn't offer identical properties to Fabric, but there are plenty of use-cases where the extra throughput of FastFabric is worthwhile, and if the authors techniques can't match that throughput in those settings (eg uncontented, accepting that crash may lead to slow reconstruction of world-state), then I don't think there is enough reason to publish this in a top-tier venue such as SIGMOD.

A2 A followup is that we really need to find two different terms, to refer to the throughput in terms of txns that are stored in the blockchain, versus the throughput of the txns that also pass validation and so impact the world-state. Using "throughput of committed txns" for both is just too confusing. This is especially important in light of the feedback comments on FastFabric losing many txns that fail validation (in contented settings)

A3. I accept that some of the community will be interested in the theory that drives this design. However, in my view i) a substantial part of the community is not focused on theory, but want effective system design techniques (and the paper needs to be structured to be useful for them) and ii) even for those interested in theory, the presentation of results that show properties of Fabric or Fabric# are not appropriate in a paper about Fabric#. If the authors wish to give theory before system design, I am ok with that, but they must ensure that the system design can be read and understood without the theory.

9. Candidate for a revision? Yes

10. Required changes for a revision, if appropriate (labeled R1, R2, R3, etc.).

R1. Show convincing arguments that these techniques are capable of getting to performance comparable to start of art peak (eg 20,000 transactions per second, as reported for FastFabric, in workloads and constraints that correspond to those where FastFabric does this). An ideal approach would be to introduce the new ideas from this paper into FastFabric; at the least, there needs to be good reasons given for the orthogonality claim in the author feedback.

R2. Restructure the paper so there is a very clear self-contained statement of the design proposed that could be naturally implemented (without the reader needing to follow the theory discussion). I'd prefer the system design presented before theory, and only give statements and proofs which are needed for understanding that design, and remove material that is actually about Fabric or Fabric++.

============================================
Reviewer #6

1. Overall evaluation: Weak Accept

2. Reviewer's confidence: Knowledgeable

3. Novelty: High

4. Importance: select all that apply:

SIGMOD attendees will learn something interesting from the paper
The paper is likely to influence other research in the community

5. Summary of contribution (in a few sentences)

In blockchains such as Hyperledger Fabric transaction execution goes through three phases - a speculative execution phase which accumulates the read- and write-sets of the transaction, an ordering phase which identifies a commit ordering for transactions, and a validation phase which among other validations aborts some transactions if necessary to ensure serializability. This paper relates this transaction processing to snapshot based optimistic concurrency control in traditional database processing where each transaction gets a start timestamp used for versioned reads and a commit timestamp. Based on this connection, the paper presents a detailed analysis of transaction processing in Fabric and a prior improvement called Fabric++. This analysis reveals subtle concurrency control inefficiencies and the paper includes new techniques and an implementation of these techniques over Fabric to improve transaction processing performance.

I think this is an excellent paper that brings transaction processing insights and knowledge into blockchain systems. Independent of the actual technical improvements (which are good), I think these insights would be valuable for future work in this space. The presentation is clear and the paper easy to read and follow. In focusing on transaction processing I think the paper sometimes loses focus on aspects of blockchain processing (distributed nature, mutually untrusted parties) and there is some room for improvement in the experiments. If these are fixed in a future revision, this should be an excellent paper of interest to database and blockchain communities.

6. List 3 or more strong points, labeled S1, S2, S3, etc.

S1: Interesting analysis of blockchain EOV transaction processing using ideas from optimistic concurrency control.

S2: The paper proposes a new concurrency control mechanism that provides a nontrivial improvement over existing Fabric mechanisms.

S3: The presentation is excellent.

7. List 3 or more weak points, labeled W1, W2, W3, etc.

W1: The paper does not discuss important aspects arising from distributed processing with mutually untrusted nodes.

W2: The experiments are somewhat underwhelming with just one peer.

8. Detailed evaluation. Number the paragraphs (D1, D2, D3, etc.)

D1: (minor nit), As stated Definition 3.8 is not symmetric, while transaction concurrency seems like a symmetric property.

D2: (fixable) Theorem 3.19: Is the statement of theorem 3.19 correct? What if there are multiple cycles - one with c-ww conflicts but others with non-c-ww conflicts?

D3: Section 4.3, as far as I remember, cycle detection is not NP-hard.

D4: There are many subtleties when there are many ordering nodes and many peers and it might be worth discussing these in the paper. My understanding is that Algorithm 2 is run as part of the ordering subsystem. If there are multiple ordering nodes trying to reach a consensus ordering, then each node needs to see the same "arrival sequence" of transactions to make the effects of Algorithm 2 identical across all nodes. This suggests that there is a simple ordering of transactions like in regular Fabric arrived through consensus (e.g., BFT) and this ordering is used as "arrival ordering" to run Algorithm 2 over. Is this correct?

D5: Section 5.1: I was surprised to see experiments with with one peer and one ordering node. Isn't it possible that with multiple ordering nodes other parts such as reaching BFT consensus becomes the bottleneck implying that the concurrency control improvements of the paper do not translate to as big a performance gain as seen with one ordering node?

D6: The experiment section picks the block size to be the best block size for Fabric# and uses this for all systems. A fairer scheme seems to be to use the best block size for each system - Fabric++ would use 500 and Fabric# would use 200.

9. Candidate for a revision? Yes

10. Required changes for a revision, if appropriate (labeled R1, R2, R3, etc.).

Address detailed comments 4,5, and 6

============================================

Reviewer #7

1. Overall evaluation: Weak Reject

2. Reviewer's confidence: Knowledgeable

3. Novelty: Medium

4. Importance: select all that apply:

The paper contains controversial ideas and/or will generate interesting discussion

5. Summary of contribution (in a few sentences)

The author addresses the high transaction abort rate which is the performance bottleneck in current Hyperledger fabric implementation and draws the theoretical parallelism between the optimistic concurrency control in the database system and execute-order-validate in Hyperledger Blockchain. The extensive experiments in the paper suggest that the proposed concurrency control method can efficiently reduce the transaction abort rate in Hyperledger Blockchain.

6. List 3 or more strong points, labeled S1, S2, S3, etc.

S1. The extensive experiments are well constructed and informative.

S2. The paper highlights the theoretical parallelism between the execute-order-validate architecture in Hyperledger Blockchain and the optimistic concurrency control in databases.

S3. The running case is carefully built and very useful to understand the problem setting and motivation.

7. List 3 or more weak points, labeled W1, W2, W3, etc.

W1. The proposed method may conflict with the design goals of a blockchain (see D1)

W2. Some details need to be clarified

8. Detailed evaluation. Number the paragraphs (D1, D2, D3, etc.)

D1. The database system and the blockchain system have different priorities. The former is more performance-oriented and the latter often operates in an adversarial environment. Adopting database technology may become a drawback for the blockchain system.

In Hyperledger paper, it explicitly states that “It is very important that the ordering service does not maintain any state of the blockchain, and neither validates nor executes transactions. This architecture is a crucial, defining feature of Fabric, and makes Fabric the first blockchain system to totally separate consensus from execution and validation.”

The original first-come-first-serve order service is a reasonable fair solution to all transactions, which is a principle for the blockchain system. To achieve the optimal order of transactions, the proposed algorithm favors some transactions over the others based the state of the blockchain. Moreover, since the transactions, the blockchain state, and the optimization algorithm are transparent to all users, the malicious attacker can easily launch DoS attacks to some transactions or manipulate the system. For example, using the case from the paper, an attacker can construct Txn4 and Txn5 to deny Txn3.

This tradeoff for performance at the cost of fairness and potential vulnerabilities may not be worthy for a blockchain environment.

The author response (R7D1) raises more questions. The paper does not give a clear statement on when the reordering happens. The author response states that the reordering happens after ordering services. This seems problematic. The job of ordering service is to make sure all peers receive the transactions in the same order and it is usually grouped by multiple ordering nodes to keep the decentralized nature of blockchain (using Kafka or raft). If the reordering happens after the orderers establish the order, the reordering module has to have the capability to be decentralized, otherwise the whole blockchain system suffers the single point of failure problem. Moreover, the second argument of moving reordering to the validation peers is not convincing either. The validation peers do not communicate with other validation peers, if they reorder the transactions based on their local state, the whole blockchain system will be inconsistent.

D2. The arrow notation of transactions in figure 2 needs more explanation.

D3. In table 1, it says staled reads and installed writes of Fabric are respectively marked as red and blue. Does this red and blue coloring scheme apply across the entire paper?

9. Candidate for a revision? Yes

10. Required changes for a revision, if appropriate (labeled R1, R2, R3, etc.).

R1. Describe the pipeline of the proposed system more precisely.

R2. If reordering happens between ordering service and validation peers, can this process be decentralized? If it can, please include it in the experiment as well. If not, please address/discuss the implications.

12. Comments on the revised paper (if appropriate)
Jointly reviewed with my student Shuaicheng Ma


==> reviews/sigmod-20-reviews.txt <==
REVIEWER #4

1. Overall evaluation: Reject

2. Reviewer's confidence: Some Familiarity

3. Novelty: Medium

4. Importance: select all that apply: None of the above

5. Summary of contribution (in a few sentences)

Proposes (and implements and measures) a variant on the processing in the Hyperledger Fabric blockchain, in which some ideas from concurrency control are exploited, in order to choose a transaction order within the block, that reduces the number of transactions that abort during block validation.

6. List 3 or more strong points, labeled S1, S2, S3, etc.

S1. It is good to see concurrency theory applied to blockchain processing.
S2 It is good that the system is implemented and measured carefully

7. List 3 or more weak points, labeled W1, W2, W3, etc.

W1. The improved system has performance that is very far from the best performance reported in recent literature; so it's unclear that they ideas have much significance.

8. Detailed evaluation. Number the paragraphs (D1, D2, D3, etc.)

D1. This paper is one of several whose starting point is the well-know permissioned blockchain platform Hyperledger Fabric (developed by IBM people). [29] in SIGMOD last year already improved on Fabric, and now this paper improves further. However, the improvement here is 4x or often less. However [19] (which is not just an arxiv paper, it has appeared in IEEE ICBC in 2019) presented fastFabric, which does some fairly standard changes known in the systems community, and gets much more than an order of magnitude better: the title refers to "20,000 transactions per second". It may indeed be fair to say, as this paper does, that FastFabric techniques may not apply to other blockchains, while these reordering techniques could be general; none-the-less, I can't see these new techniques being of interest unless they can actually appear and make a difference in a best-performance design. So I think the authors really need to get performance that matches or betters that from FastFabric, before expecting SIGMOD readers to be adopting the ideas.

I also found the paper very poorly constructed. There was lots of general theory, in definitions which I found unconvincing or imprecise, and even "proofs" that were about the properties of previous systems like Fabric or Fabric+, rather than giving insight into Fabric# which is the actual contribution here. As an example, the paper redefines the notion of "concurrent" to be based on the versions read, rather than as traditional on the actual real-time of start and completion; this makes many more transactions possibly "concurrent" and I am unsure that this fits well with our intuition. I was also not convinced that the theory here (using reads and writes) will deal with the sort of smart contract (general program in a Turing-complete language) that is really found in the blockchain.

Most seriously, I didn't see a clear presentation of the actual protocol of Fabric#, in pseudocode whose operation I could envision someone implementing. Instead the description refers to lots of the theory. I'd prefer a simple pseudocode, expressed with variables of traditional types (maybe the data might be as sophisticated as graphs, but with clear indications of how these are updated on each event). The theory can then follow, to demonstrate the correctness of the algorithm; but one should need to dive into the theory in order to know what the implementation actually does.

9. Candidate for a revision? Yes

10. Required changes for a revision, if appropriate (labeled R1, R2, R3, etc.).

R1 Get performance comparable to start of art (eg 20,000 transactions per second, as reported for FastFabric); an ideal approach would be to start with FastFabric and introduce the new ideas from this paper into that system.

R2. Restructure the paper so there is a very clear self-contained statement of the design proposed that could be naturally implemented; then do theory and proofs needed for understanding that design, and remove material that is actually about Fabric or Fabric++

=================================================================

REVIEWER #6

1. Overall evaluation: Accept

2. Reviewer's confidence: Knowledgeable

3. Novelty: High

4. Importance: select all that apply:

SIGMOD attendees will learn something interesting from the paper
The paper is likely to influence other research in the community

5. Summary of contribution (in a few sentences)

In blockchains such as Hyperledger Fabric transaction execution goes
through three phases - a speculative execution phase which accumulates
the read- and write-sets of the transaction, an ordering phase which
identifies a commit ordering for transactions, and a validation phase
which among other validations aborts some transactions if necessary to
ensure serializability. This paper relates this transaction processing
to snapshot based optimistic concurrency control in traditional
database processing where each transaction gets a start timestamp used
for versioned reads and a commit timestamp. Based on this connection,
the paper presents a detailed analysis of transaction processing in
Fabric and a prior improvement called Fabric++. This analysis reveals
subtle concurrency control inefficiencies and the paper includes new
techniques and an implementation of these techniques over Fabric to
improve transaction processing performance.

I think this is an excellent paper that brings transaction processing
insights and knowledge into blockchain systems. Independent of the
actual technical improvements (which are good), I think these insights
would be valuable for future work in this space. The presentation is
clear and the paper easy to read and follow. In focusing on
transaction processing I think the paper sometimes loses focus on
aspects of blockchain processing (distributed nature, mutually untrusted
parties) and there is some room for improvement in the experiments. If
these are fixed in a future revision, this should be an excellent
paper of interest to database and blockchain communities.

6. List 3 or more strong points, labeled S1, S2, S3, etc.

S1: Interesting analysis of blockchain EOV transaction processing
using ideas from optimistic concurrency control.

S2: The paper proposes a new concurrency control mechanism that
provides a nontrivial improvement over existing Fabric mechanisms.

S3: The presentation is excellent.

7. List 3 or more weak points, labeled W1, W2, W3, etc.

W1: The paper does not discuss important aspects arising from
distributed processing with mutually untrusted nodes.

W2: The experiments are somewhat underwhelming with just one peer.

8. Detailed evaluation. Number the paragraphs (D1, D2, D3, etc.)

1: (minor nit), As stated Definition 3.8 is not symmetric, while
transaction concurrency seems like a symmetric property.

2: (fixable) Theorem 3.19: Is the statement of theorem 3.19 correct?
What if there are multiple cycles - one with c-ww conflicts but others
with non-c-ww conflicts?

3: Section 4.3, as far as I remember, cycle detection is not NP-hard.

4: There are many subtleties when there are many ordering nodes and
many peers and it might be worth discussing these in the paper. My
understanding is that Algorithm 2 is run as part of the ordering
subsystem. If there are multiple ordering nodes trying to reach a
consensus ordering, then each node needs to see the same "arrival
sequence" of transactions to make the effects of Algorithm 2
identical across all nodes. This suggests that there is a simple
ordering of transactions like in regular Fabric arrived through
consensus (e.g., BFT) and this ordering is used as "arrival ordering"
to run Algorithm 2 over. Is this correct?

5: Section 5.1: I was surprised to see experiments with with one peer
and one ordering node. Isn't it possible that with multiple ordering
nodes other parts such as reaching BFT consensus becomes the
bottleneck implying that the concurrency control improvements of the
paper do not translate to as big a performance gain as seen with one
ordering node?

6: The experiment section picks the block size to be the best block
size for Fabric# and uses this for all systems. A fairer scheme seems
to be to use the best block size for each system - Fabric++ would use
500 and Fabric# would use 200.

9. Candidate for a revision? Yes

10. Required changes for a revision, if appropriate (labeled R1, R2, R3, etc.).
Address detailed comments 4,5, and 6


===============================================================

REVIEWER #7

Questions

1. Overall evaluation: Weak Reject

2. Reviewer's confidence: Knowledgeable

3. Novelty: Medium

4. Importance: select all that apply:

The paper contains controversial ideas and/or will generate interesting discussion

5. Summary of contribution (in a few sentences)

The author addresses the high transaction abort rate which is the performance bottleneck in current Hyperledger fabric implementation and draws the theoretical parallelism between the optimistic concurrency control in the database system and execute-order-validate in Hyperledger Blockchain. The extensive experiments in the paper suggest that the proposed concurrency control method can efficiently reduce the transaction abort rate in Hyperledger Blockchain.

6. List 3 or more strong points, labeled S1, S2, S3, etc.

S1. The extensive experiments are well constructed and informative.
S2. The paper highlights the theoretical parallelism between the execute-order-validate architecture in Hyperledger Blockchain and the optimistic concurrency control in databases.
S3. The running case is carefully built and very useful to understand the problem setting and motivation.

7. List 3 or more weak points, labeled W1, W2, W3, etc.

W1. The proposed method may conflict with the design goals of a blockchain (see D1)
W2. Some details need to be clarified

8. Detailed evaluation. Number the paragraphs (D1, D2, D3, etc.)

D1. The database system and the blockchain system have different priorities. The former is more performance-oriented and the latter often operates in an adversarial environment. Adopting database technology may become a drawback for the blockchain system.

In Hyperledger paper, it explicitly states that “It is very important that the ordering service does not maintain any state of the blockchain, and neither validates nor executes transactions. This architecture is a crucial, defining feature of Fabric, and makes Fabric the first blockchain system to totally separate consensus from execution and validation.”

The original first-come-first-serve order service is a reasonable fair solution to all transactions, which is a principle for the blockchain system. To achieve the optimal order of transactions, the proposed algorithm favors some transactions over the others based the state of the blockchain. Moreover, since the transactions, the blockchain state, and the optimization algorithm are transparent to all users, the malicious attacker can easily launch DoS attacks to some transactions or manipulate the system. For example, using the case from the paper, an attacker can construct Txn4 and Txn5 to deny Txn3.

This tradeoff for performance at the cost of fairness and potential vulnerabilities may not be worthy for a blockchain environment.

D2. The arrow notation of transactions in figure 2 needs more explanation.

D3. In table 1, it says staled reads and installed writes of Fabric are respectively marked as red and blue. Does this red and blue coloring scheme apply across the entire paper?

9. Candidate for a revision? Yes

10. Required changes for a revision, if appropriate (labeled R1, R2, R3, etc.).

R1. address D1, and perhaps some mitigation solutions

